CathAction: A Benchmark for Endovascular Intervention Understanding

Real-time visual feedback from catheterization analysis is crucial for enhancing surgical safety and efficiency during endovascular interventions. However, existing datasets are often limited to specific tasks, small scale, and lack the comprehensive annotations necessary for broader endovascular intervention understanding. To tackle these limitations, we introduce CathAction, a large-scale dataset for catheterization understanding. Our CathAction dataset encompasses approximately 500,000 annotated frames for catheterization action understanding and collision detection, and 25,000 ground truth masks for catheter and guidewire segmentation. For each task, we benchmark recent related works in the field. We further discuss the challenges of endovascular intentions compared to traditional computer vision tasks and point out open research questions. We hope that CathAction will facilitate the development of endovascular intervention understanding methods that can be applied to real-world applications. The dataset is available at https://airvlab.github.io/cathaction/.

==> note.txt <==
- we predict the action class ca for the frames in the anticipation time τa, given the frames in observation time τo. How did we set these parameters?
- Fix all table alignment
- Following the methodology from~\cite{wang2016temporal}, where each of the $25$ samples in the action segment underwent ten spatial croppings, both streams were merged by averaging class predictions with equal weights. Unspecified parameters adhered to values defined in~\cite{wang2016temporal}.

